A high order multigrid-preconditioned immersed interface solver for the Poisson equation with boundary and interface conditions

This work presents a multigrid preconditioned high order immersed finite difference solver to accurately and efficiently solve the Poisson equation on complex 2D and 3D domains. The solver employs a low order Shortley-Weller multigrid method to precondition a high order matrix-free Krylov subspace solver. The matrix-free approach enables full compatibility with high order IIM discretizations of boundary and interface conditions, as well as high order wavelet-adapted multiresolution grids. Through verification and analysis on 2D domains, we demonstrate the ability of the algorithm to provide high order accurate results to Laplace and Poisson problems with Dirichlet, Neumann, and/or interface jump boundary conditions, all effectively preconditioned using the multigrid method. We further show that the proposed method is able to efficiently solve high order discretizations of Laplace and Poisson problems on complex 3D domains using thousands of compute cores and on multiresolution grids. To our knowledge, this work presents the largest problem sizes tackled with high order immersed methods applied to elliptic partial differential equations, and the first high order results on 3D multiresolution adaptive grids. Together, this work paves the way for employing high order immersed methods to a variety of 3D partial differential equations with boundary or inter-face conditions, including linear and non-linear elasticity problems, the incompressible Navier-Stokes equations, and fluid-structure interactions.

==> submission_info.txt <==
Keywords:
Immersed Method, High-Order Methods, Advection-Diffusion, Moving Boundaries, Runge-Kutta

Highlights (3-5 bullets, each 85 characters max incl spaces)
- Developed and analyzed novel sharp immersed method for PDEs with moving boundaries
- The approach is compatible with a wide range of high-order time integration schemes
- The moving boundary treatment achieves high order spatial/temporal convergence rates
- High order convergence maintained for 3D simulations with moving nonconvex bodies
- Surface quantities remain accurate and non-oscillatory even at low resolutions

Novelty (limited to 120 words, currently 119):
This work develops a high order immersed interface method for 2D and 3D advection-diffusion with moving boundaries and quantitatively assesses the errors introduced by the moving boundary treatment. Compared to existing immersed methods with moving boundaries, our methods allow a wider range of time integrators, and exhibits higher spatial convergence rates for 2D diffusion simulations (up to sixth order). We also match the third order spatial convergence rate of existing methods for 2D hyperbolic PDEs with moving boundaries, and extend this level of accuracy for the first time to 3D advection-diffusion simulations with moving boundaries. Finally, we provide a quantitative description of the errors associated with boundary motion that holds for a range of PDEs, boundary conditions, and discretizations.

Alternative version (120 words):

This work presents a sharp, high order immersed method for 2D and 3D advection-diffusion with moving boundaries. The spatial accuracy of our method matches previously demonstrated third order convergence rates for 2D hyperbolic PDEs with moving boundaries, and improves upon previously demonstrated fourth order convergence rates for 2D diffusion problems with moving boundaries. Our extrapolation-based moving boundary treatment is compatible with a wide range of time integrators. We present a quantitative description of the errors associated with sharply discretized moving boundaries for multiple combinations of PDEs, boundary conditions, spatial discretizations, and time integrators. Finally, we extend these levels of accuracy for the first time to interface-coupled multiphysics problems as well as 3D advection-diffusion problems with a moving nonconvex immersed body.


